Area-preserving parameterizations for spherical ellipses

We present new methods for uniformly sampling the solid angle subtended by a disk. To achieve this, we devise two novel area-preserving mappings from the unit square $[0,1]^2$ to a spherical ellipse (i.e. the projection of the disk onto the unit sphere). These mappings allow for low-variance stratified sampling of direct illumination from disk-shaped light sources. We discuss how to efficiently incorporate our methods into a production renderer and demonstrate the quality of our maps, showing significantly lower variance than previous work.

==> img/graphs/mse_bunny4.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mse_bunny4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{466.42987061bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71293353)%
    \put(0.54350598,0.67721443){\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{mse_bunny4.pdf}}%
    \put(0.54350552,0.00267574){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{samples per pixel}}}%
    \put(0.78960923,0.62395878){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.5}{area wrt center}}}}%
    \put(0.78960923,0.55160009){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.5}{parallel}}}}%
    \put(0.78960923,0.52748071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.5}{radial}}}}%
    \put(0.78960923,0.50336134){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.5}{radial tab}}}}%
    \put(0.78960923,0.47924196){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.5}{ld-radial}}}}%
    \put(0.78960923,0.45512258){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.5}{ld-radial tab}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{mse_bunny4.pdf}}%
    \put(0.11948724,0.07340822){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^{-6}$}}}%
    \put(0.11948724,0.15557487){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^{-5}$}}}%
    \put(0.11948724,0.23758082){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^{-4}$}}}%
    \put(0.11948724,0.31974747){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^{-3}$}}}%
    \put(0.11948724,0.40191415){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^{-2}$}}}%
    \put(0.11948724,0.48408085){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^{-1}$}}}%
    \put(0.11948724,0.56608675){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$1$}}}%
    \put(0.11948724,0.64825345){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10$}}}%
    \put(0.12490446,0.0476979){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.33249192,0.0476979){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$10^1$}}}%
    \put(0.54007938,0.0476979){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$10^2$}}}%
    \put(0.74750606,0.0476979){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$10^3$}}}%
    \put(0.95509355,0.0476979){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$10^4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{mse_bunny4.pdf}}%
    \put(0.78960923,0.59983883){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.5}{area wrt sp}}}}%
    \put(0.78960923,0.57571945){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.5}{Gamito}}}}%
    \put(0.03474718,0.36077837){\rotatebox{90}{\makebox(0,0)[b]{\smash{MSE}}}}%
  \end{picture}%
\endgroup%


==> img/graphs/mse_spheres.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mse_spheres.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{466.42987061bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71293353)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{mse_spheres.pdf}}%
    \put(0.12849181,0.04769857){\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.3360793,0.04769857){\makebox(0,0)[b]{\smash{$10$}}}%
    \put(0.54366678,0.04769857){\makebox(0,0)[b]{\smash{$10^2$}}}%
    \put(0.75109346,0.04769857){\makebox(0,0)[b]{\smash{$10^3$}}}%
    \put(0.95868094,0.04769857){\makebox(0,0)[b]{\smash{$10^4$}}}%
    \put(0.54350598,0.00267573){\makebox(0,0)[b]{\smash{samples per pixel}}}%
    \put(0.54350598,0.67721443){\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{mse_spheres.pdf}}%
    \put(0.78960923,0.62395879){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{area}}}}%
    \put(0.78960923,0.59983939){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{Gamito}}}}%
    \put(0.78960923,0.57572001){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{parallel}}}}%
    \put(0.78960923,0.55160064){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{radial}}}}%
    \put(0.78960923,0.52748126){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{radial tab}}}}%
    \put(0.78960923,0.50336188){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{ld-radial}}}}%
    \put(0.78960923,0.4792425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{ld-radial tab}}}}%
    \put(0.03474718,0.36077836){\rotatebox{90}{\makebox(0,0)[b]{\smash{MSE}}}}%
    \put(0.11948724,0.07342662){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^{-9}$}}}%
    \put(0.11948724,0.14530234){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^{-8}$}}}%
    \put(0.11948724,0.21717812){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^{-7}$}}}%
    \put(0.11948724,0.2890539){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^{-6}$}}}%
    \put(0.11948724,0.36092962){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^{-5}$}}}%
    \put(0.11948724,0.43264457){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^{-4}$}}}%
    \put(0.11948724,0.50452035){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^{-3}$}}}%
    \put(0.11948724,0.57639609){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^{-2}$}}}%
    \put(0.11948724,0.64827186){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^{-1}$}}}%
  \end{picture}%
\endgroup%


==> img/graphs/rmse_bunny.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rmse_bunny.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{466.42987061bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71293353)%
    \put(0.54350598,0.67721443){\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rmse_bunny.pdf}}%
    \put(0.12849134,0.04769859){\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.33607883,0.04769859){\makebox(0,0)[b]{\smash{$10$}}}%
    \put(0.54366631,0.04769859){\makebox(0,0)[b]{\smash{$10^2$}}}%
    \put(0.75109299,0.04769859){\makebox(0,0)[b]{\smash{$10^3$}}}%
    \put(0.95868047,0.04769859){\makebox(0,0)[b]{\smash{$10^4$}}}%
    \put(0.54350552,0.00267574){\makebox(0,0)[b]{\smash{samples per pixel}}}%
    \put(0.11948725,0.07375786){\makebox(0,0)[rb]{\smash{$10^{-4}$}}}%
    \put(0.11948725,0.21783096){\makebox(0,0)[rb]{\smash{$10^{-3}$}}}%
    \put(0.11948725,0.36093918){\makebox(0,0)[rb]{\smash{$10^{-2}$}}}%
    \put(0.11948725,0.50485149){\makebox(0,0)[rb]{\smash{$10^{-1}$}}}%
    \put(0.11948725,0.64667382){\makebox(0,0)[rb]{\smash{$1$}}}%
    \put(0.04439557,0.36077836){\rotatebox{90}{\makebox(0,0)[b]{\smash{RMSE}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rmse_bunny.pdf}}%
    \put(0.78960865,0.62395879){\makebox(0,0)[lb]{\smash{\tiny{area}}}}%
    \put(0.78960865,0.5998394){\makebox(0,0)[lb]{\smash{\tiny{Gamito}}}}%
    \put(0.78960865,0.57572002){\makebox(0,0)[lb]{\smash{\tiny{parallel}}}}%
    \put(0.78960865,0.55160064){\makebox(0,0)[lb]{\smash{\tiny{radial}}}}%
    \put(0.78960865,0.52748126){\makebox(0,0)[lb]{\smash{\tiny{radial tab}}}}%
    \put(0.78960865,0.50336188){\makebox(0,0)[lb]{\smash{\tiny{ld-radial}}}}%
    \put(0.78960865,0.4792425){\makebox(0,0)[lb]{\smash{\tiny{ld-radial tab}}}}%
  \end{picture}%
\endgroup%


==> img/graphs/rmse_bunny4.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rmse_bunny4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{466.42987061bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71293353)%
    \put(0.54350598,0.67721443){\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rmse_bunny4.pdf}}%
    \put(0.12849134,0.04769859){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.33607884,0.04769859){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$10$}}}%
    \put(0.54366633,0.04769859){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$10^2$}}}%
    \put(0.75109301,0.04769859){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$10^3$}}}%
    \put(0.95868045,0.04769859){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$10^4$}}}%
    \put(0.54350552,0.00267574){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{samples per pixel}}}%
    \put(0.11948724,0.07375785){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^{-4}$}}}%
    \put(0.11948724,0.21783096){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^{-3}$}}}%
    \put(0.11948724,0.36093917){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^{-2}$}}}%
    \put(0.11948724,0.50485148){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^{-1}$}}}%
    \put(0.11948724,0.64667381){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$1$}}}%
    \put(0.03153191,0.36077836){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{RMSE}}}}%
    \put(0.78960923,0.62395878){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{area}}}}%
    \put(0.78960923,0.59983939){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{Gamito}}}}%
    \put(0.78960923,0.57572001){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{parallel}}}}%
    \put(0.78960923,0.55160064){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{radial}}}}%
    \put(0.78960923,0.52748126){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{radial tab}}}}%
    \put(0.78960923,0.50336188){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{ld-radial}}}}%
    \put(0.78960923,0.4792425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{ld-radial tab}}}}%
  \end{picture}%
\endgroup%


==> img/graphs/rmse_spheres.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rmse_spheres.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{466.42987061bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71293353)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rmse_spheres.pdf}}%
    \put(0.11948725,0.07342591){\makebox(0,0)[rb]{\smash{$10^{-5}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rmse_spheres.pdf}}%
    \put(0.11948725,0.18839496){\makebox(0,0)[rb]{\smash{$10^{-4}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rmse_spheres.pdf}}%
    \put(0.11948725,0.30336401){\makebox(0,0)[rb]{\smash{$10^{-3}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{rmse_spheres.pdf}}%
    \put(0.11948725,0.41833307){\makebox(0,0)[rb]{\smash{$10^{-2}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{rmse_spheres.pdf}}%
    \put(0.11948725,0.53330212){\makebox(0,0)[rb]{\smash{$10^{-1}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{rmse_spheres.pdf}}%
    \put(0.11948725,0.64827117){\makebox(0,0)[rb]{\smash{$1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{rmse_spheres.pdf}}%
    \put(0.03153191,0.36671759){\rotatebox{90}{\makebox(0,0)[b]{\smash{RMSE}}}}%
    \put(0.12849181,0.04769857){\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.3360793,0.04769857){\makebox(0,0)[b]{\smash{$10$}}}%
    \put(0.54366678,0.04769857){\makebox(0,0)[b]{\smash{$10^2$}}}%
    \put(0.75109346,0.04769857){\makebox(0,0)[b]{\smash{$10^3$}}}%
    \put(0.95868094,0.04769857){\makebox(0,0)[b]{\smash{$10^4$}}}%
    \put(0.54350598,0.00267573){\makebox(0,0)[b]{\smash{samples per pixel}}}%
    \put(0.54350598,0.67721443){\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{rmse_spheres.pdf}}%
    \put(0.78960923,0.62395879){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{area}}}}%
    \put(0.78960923,0.59983939){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{Gamito}}}}%
    \put(0.78960923,0.57572001){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{parallel}}}}%
    \put(0.78960923,0.55160064){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{radial}}}}%
    \put(0.78960923,0.52748126){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{radial tab}}}}%
    \put(0.78960923,0.50336188){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{ld-radial}}}}%
    \put(0.78960923,0.4792425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{ld-radial tab}}}}%
  \end{picture}%
\endgroup%


==> img/graphs/time_bunny.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'time_bunny.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{466.4296875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7010703)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{time_bunny.pdf}}%
    \put(0.1284914,0.04357512){\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.33607899,0.04357512){\makebox(0,0)[b]{\smash{$10$}}}%
    \put(0.54366653,0.04357512){\makebox(0,0)[b]{\smash{$10^2$}}}%
    \put(0.7510933,0.04357512){\makebox(0,0)[b]{\smash{$10^3$}}}%
    \put(0.95868082,0.04357512){\makebox(0,0)[b]{\smash{$10^4$}}}%
    \put(0.54350575,0.00267574){\makebox(0,0)[b]{\smash{samples per pixel}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{time_bunny.pdf}}%
    \put(0.80315582,0.24251246){\makebox(0,0)[lb]{\smash{\tiny{area}}}}%
    \put(0.80315582,0.21839307){\makebox(0,0)[lb]{\smash{\tiny{Gamito}}}}%
    \put(0.80315582,0.19427368){\makebox(0,0)[lb]{\smash{\tiny{parallel}}}}%
    \put(0.80315582,0.17015428){\makebox(0,0)[lb]{\smash{\tiny{radial}}}}%
    \put(0.80315582,0.14603489){\makebox(0,0)[lb]{\smash{\tiny{radial tab}}}}%
    \put(0.80315582,0.1219155){\makebox(0,0)[lb]{\smash{\tiny{ld-radial}}}}%
    \put(0.80315582,0.09779611){\makebox(0,0)[lb]{\smash{\tiny{ld-radial tab}}}}%
    \put(0.11948729,0.07375789){\makebox(0,0)[rb]{\smash{$10^{-1}$}}}%
    \put(0.11948729,0.18808406){\makebox(0,0)[rb]{\smash{$1$}}}%
    \put(0.11948729,0.3030529){\makebox(0,0)[rb]{\smash{$10$}}}%
    \put(0.11948729,0.41802199){\makebox(0,0)[rb]{\smash{$10^2$}}}%
    \put(0.11948728,0.53315188){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^3$}}}%
    \put(0.11948729,0.64828178){\makebox(0,0)[rb]{\smash{$10^4$}}}%
    \put(0.04950919,0.36672807){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{Time (seconds)}}}}%
  \end{picture}%
\endgroup%


==> img/graphs/time_bunny4.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'time_bunny4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{466.4296875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7010703)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{time_bunny4.pdf}}%
    \put(0.1284914,0.04357512){\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.33607899,0.04357512){\makebox(0,0)[b]{\smash{$10$}}}%
    \put(0.54366653,0.04357512){\makebox(0,0)[b]{\smash{$10^2$}}}%
    \put(0.7510933,0.04357512){\makebox(0,0)[b]{\smash{$10^3$}}}%
    \put(0.95868082,0.04357512){\makebox(0,0)[b]{\smash{$10^4$}}}%
    \put(0.54350575,0.00267574){\makebox(0,0)[b]{\smash{samples per pixel}}}%
    \put(0.11948729,0.07375789){\makebox(0,0)[rb]{\smash{$10^{-1}$}}}%
    \put(0.11948729,0.18808406){\makebox(0,0)[rb]{\smash{$1$}}}%
    \put(0.11948729,0.3030529){\makebox(0,0)[rb]{\smash{$10$}}}%
    \put(0.11948729,0.41802199){\makebox(0,0)[rb]{\smash{$10^2$}}}%
    \put(0.11948728,0.53315188){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^3$}}}%
    \put(0.11948729,0.64828178){\makebox(0,0)[rb]{\smash{$10^4$}}}%
    \put(0.03664552,0.36672807){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{Time (seconds)}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{time_bunny4.pdf}}%
    \put(0.78960954,0.26866156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.5}{area wrt center}}}}%
    \put(0.78960954,0.19630285){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.5}{parallel}}}}%
    \put(0.78960954,0.17218346){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.5}{radial}}}}%
    \put(0.78960954,0.14806407){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.5}{radial tab}}}}%
    \put(0.78960954,0.12394468){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.5}{ld-radial}}}}%
    \put(0.78960954,0.09982529){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.5}{ld-radial tab}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{time_bunny4.pdf}}%
    \put(0.78960954,0.24454158){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.5}{area wrt sp}}}}%
    \put(0.78960954,0.22042219){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.5}{Gamito}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{time_bunny4.pdf}}%
  \end{picture}%
\endgroup%


==> img/graphs/time_spheres.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'time_spheres.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{466.4296875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7010703)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{time_spheres.pdf}}%
    \put(0.5435417,0.00401362){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{samples per pixel}}}%
    \put(0.12845594,0.04357535){\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.3360435,0.04357535){\makebox(0,0)[b]{\smash{$10$}}}%
    \put(0.54363106,0.04357535){\makebox(0,0)[b]{\smash{$10^2$}}}%
    \put(0.74559076,0.04357535){\makebox(0,0)[b]{\smash{$10^3$}}}%
    \put(0.95864538,0.04357535){\makebox(0,0)[b]{\smash{$10^4$}}}%
    \put(0.11952282,0.07375787){\makebox(0,0)[rb]{\smash{$10^{-2}$}}}%
    \put(0.11952282,0.16959225){\makebox(0,0)[rb]{\smash{$10^{-1}$}}}%
    \put(0.11952282,0.26542663){\makebox(0,0)[rb]{\smash{$1$}}}%
    \put(0.11952282,0.36126101){\makebox(0,0)[rb]{\smash{$10$}}}%
    \put(0.11952282,0.45693459){\makebox(0,0)[rb]{\smash{$10^2$}}}%
    \put(0.11952282,0.55276897){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$10^3$}}}%
    \put(0.11952282,0.64860335){\makebox(0,0)[rb]{\smash{$10^4$}}}%
    \put(0.03668105,0.36704966){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{Time (seconds)}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{time_spheres.pdf}}%
    \put(0.78960954,0.24253654){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{area}}}}%
    \put(0.78960954,0.21841715){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{Gamito}}}}%
    \put(0.78960954,0.19429776){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{parallel}}}}%
    \put(0.78960954,0.17017837){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{radial}}}}%
    \put(0.78960954,0.14605898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{radial tab}}}}%
    \put(0.78960954,0.12193959){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{ld-radial}}}}%
    \put(0.78960954,0.0978202){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{.6}{ld-radial tab}}}}%
  \end{picture}%
\endgroup%


==> img/mapping/rectangle_area.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rectangle_area.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1523.87013582bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7848199)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rectangle_area.pdf}}%
  \end{picture}%
\endgroup%


==> img/mapping/rectangle_area_sphere.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rectangle_area_sphere.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{95.75988159bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rectangle_area_sphere.pdf}}%
  \end{picture}%
\endgroup%


==> img/mapping/rectangle_sa.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rectangle_sa.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1523.87005105bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78137682)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rectangle_sa.pdf}}%
  \end{picture}%
\endgroup%


==> img/mapping/rectangle_sa_sphere.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rectangle_sa_sphere.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{95.75988159bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rectangle_sa_sphere.pdf}}%
  \end{picture}%
\endgroup%


==> img/mapping/triangle_area.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'triangle_area.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1523.86102199bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78153642)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{triangle_area.pdf}}%
  \end{picture}%
\endgroup%


==> img/mapping/triangle_sa.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'triangle_sa.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1523.87011356bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78153753)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{triangle_sa.pdf}}%
  \end{picture}%
\endgroup%


==> img/urena_integration.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'urena_integration.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{226.65197754bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70508098)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{urena_integration.pdf}}%
    \put(0.87050495,0.61135596){\color[rgb]{0.78431373,0,0}\makebox(0,0)[lb]{\smash{$\point{b}_\gamma$}}}%
    \put(0.3084176,0.4833443){\color[rgb]{0,0,0.78431373}\makebox(0,0)[rb]{\smash{$\point{b}'_\gamma$}}}%
    \put(0.53840724,0.44210263){\color[rgb]{0.14509804,0.40392157,0.14509804}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0.51694168,0.29248914){\color[rgb]{0,0,0.78431373}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0.64741741,0.32036331){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\point{o}$}}}%
    \put(0.39573818,0.37993793){\color[rgb]{0,0,0.78431373}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.79899451,0.4986404){\color[rgb]{0,0,0.78431373}\makebox(0,0)[lb]{\smash{$\point{a}'_\gamma$}}}%
    \put(0.14323003,0.61102429){\color[rgb]{0.78431373,0,0}\makebox(0,0)[rb]{\smash{$\point{a}_\gamma$}}}%
    \put(0.63798903,0.46184609){\color[rgb]{0.14509804,0.40392157,0.14509804}\makebox(0,0)[lb]{\smash{$\Delta(\gamma)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{urena_integration.pdf}}%
    \put(0.63861841,0.26035038){\color[rgb]{0,0,0.78431373}\makebox(0,0)[lb]{\smash{$\Omega(\gamma)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{urena_integration.pdf}}%
    \put(0.72462141,0.55267564){\color[rgb]{0.14117647,0.40784314,0.14117647}\makebox(0,0)[lb]{\smash{$\Pi(\gamma)$}}}%
  \end{picture}%
\endgroup%


==> img/urena_parallel_labels.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'urena_parallel_labels.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{566.92913386bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.31467505)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{urena_parallel_labels.pdf}}%
    \put(0.07449174,0.91430908){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\point{s}_1$}}}%
    \put(0.1449017,0.07551211){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.14592213,0.07347124){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.10918649,0.06632815){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.1571469,0.07143036){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.1571469,0.07653246){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.10000262,0.04285815){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\point{s}_0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{urena_parallel_labels.pdf}}%
    \put(0.28878296,0.58674963){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\anglePolar$}}}%
    \put(0.51021713,0.83165389){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{urena_parallel_labels.pdf}}%
  \end{picture}%
\endgroup%


==> img/urena_radial_labels.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'urena_radial_labels.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{566.92913386bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.90714502)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{urena_radial_labels.pdf}}%
    \put(0.26756368,0.58793554){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\point{s}_1$}}}%
    \put(0.48372684,0.75973961){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\point{s}_0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{urena_radial_labels.pdf}}%
    \put(0.53422995,0.50286283){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\angleRadial$}}}%
  \end{picture}%
\endgroup%

